ANCHOR: Assessing Naturalistic Constraint Hierarchies and Ordering in Repository-Grounded Agentic Coding

For repository-grounded coding agents, a functionally correct patch is not necessarily an acceptable one: developers also constrain how the task must be carried out-modification scope, workflow order, validation, tool use, and reporting. This capability, which we call engineering constraint following, remains largely invisible to current evaluations. We introduce ANCHOR (Assessing Naturalistic Constraint Hierarchies and Ordering in Repository-Grounded Agentic Coding), a benchmark built on naturalistic, multilingual repository tasks spanning eight language groups. ANCHOR combines (i) a hierarchical taxonomy of 10 categories and 78 leaf types distilled from real developer interactions, (ii) an automated pipeline that instantiates task-grounded atomic constraints and composes them into typed AND/THEN/PRIORITY relations, and (iii) a trajectory-grounded evaluation framework that checks both the code diff and the execution trajectory with rule-based and LLM judges. Across 19 agent configurations spanning 2 scaffolds and 10 foundation models on 358 tasks, the strongest measured system, Claude Opus 4.8 under Cline, reaches 70.1% atomic compliance and 63.7% relation compliance, while 19.0% of tasks pass every scored checklist item under the strict all-item FCCR criterion. A five-engineer audit of constraints from 50 instances reports 94% feasibility, 94% repository consistency, and 96% realism. In the primary paired set (14 configurations), the mean signed change in task completion after adding constraints is +0.7 percentage points; individual changes vary in both directions. These results distinguish functional success from constraint compliance, with failures concentrated in workflow ordering, tool-use discipline, and reporting, and substantial interactions between models and scaffolds.

==> prompts/atomic_instantiation_prompt.txt <==
You are an expert in software engineering practices and agentic coding evaluation. Your task is to generate high-quality, realistic engineering constraints for a specific coding task, and then organize some of them into composite constraints using a graph structure.

## Context

We are building a benchmark to evaluate how well AI coding agents follow engineering constraints during agentic coding tasks. In the previous step, we selected candidate constraint categories that MIGHT be relevant to this task. Now you need to:
1. Review these candidates and decide which ones truly deserve instantiation for this specific task.
2. For the ones worth instantiating, generate concrete, specific, testable constraints.
3. Compose some of these constraints into composite constraints by defining relationships between them.

## Candidate Categories

The following categories were pre-selected as potentially relevant. You do NOT need to instantiate all of them. Skip any category that:
- Would produce a forced or unnatural constraint for this specific task
- Would generate a generic constraint that applies to any task equally (e.g., "report progress" for any bug fix)
- Would interfere with or block the primary task of fixing the bug / completing the coding task
- Does not have a clear, specific instantiation grounded in this task's details

It is perfectly fine -- and expected -- to skip a significant portion of these candidates. Quality over quantity.

{selected_categories}

## Task Information

### Repository
{repo}

### Programming Language
{programming_languages}

### Problem Statement
{problem_statement}

### Patch
The following is the gold-standard fix. Use it to understand the task context, affected files, and code areas. Do NOT reverse-engineer constraints from the patch -- the constraint should be a reasonable engineering rule, not a description of what the patch happens to do. Specifically: do not set the EXACT same file count, line count, or modification scope as the patch. However, general quantity guardrails (e.g., "limit changes to at most 5 files") are acceptable and encouraged when they represent reasonable engineering practice.

{patch}

### Project Context (from DeepWiki)
{repo_context}

## Part 1: Atomic Constraint Generation

Generate concrete atomic constraints based on the candidate categories. Follow these principles:

### Quality Principles

1. **Natural and realistic**: Every constraint must be something a real engineering team or developer would plausibly enforce for this specific task. Ask yourself: "Would a senior engineer naturally say this when assigning this task?" If not, do not generate it.

2. **Must not block the primary task**: The constraint must not prevent the agent from successfully completing the bug fix or coding task. For example, do not restrict the agent to a directory that does not contain the files needing modification. The constraint should guide HOW the task is done, not prevent it from being done.

3. **Specific and testable**: The constraint must be concrete enough that a human or LLM judge can objectively determine pass/fail. "Write clean code" is bad. "All new helper methods must include a Javadoc comment explaining their purpose" is good.

4. **Grounded in THIS task**: The constraint must reference specific details of this task -- file names, class names, method names, module paths, tools, or technologies visible in the problem statement, patch, or project context.

5. **Independent of the gold patch**: Do not reverse-engineer constraints from the patch. The constraint should be a reasonable engineering rule, not a description of what the patch happens to do.

6. **One category can produce multiple constraints**: If a category naturally yields multiple distinct, high-quality constraints for this task, generate them all. Do not artificially limit to one per category.

7. **Skip freely**: If a candidate category does not yield a natural, high-quality constraint for this task, skip it entirely. Do not force it.

8. **Conflicting constraints are allowed**: When you plan to create a PRIORITY edge in Part 2, the involved constraints SHOULD intentionally conflict. This tests the agent's ability to prioritize correctly.

### Guidance for Historically Under-generated Categories

The following categories are frequently skipped but often have natural, high-quality instantiations. Give them extra consideration before deciding to skip:

**1.1 Tool Selection / 1.2 Call Parameters**: Think at the COMMAND level, not the tool-framework level. Users say things like "use grep instead of find to locate the relevant code", "don't use git push --force", "run the test suite with --verbose". These are natural, testable constraints. Do NOT reference internal agent tool names (like "Edit", "Bash", "Read") -- instead reference shell commands, git subcommands, build tools, and other commands that a real developer would mention.

**2.4 Commit Convention**: The agent should commit its changes when done. Generate constraints about:
- Commit message format (e.g., Conventional Commits: "fix(parser): ...", include issue number, etc.)
- Commit granularity (e.g., separate logical changes into distinct commits vs. a single atomic commit)
- Pre-commit verification (e.g., ensure tests pass before committing)
The constraint should include an instruction telling the agent to commit its changes upon completion.

**3.2 Quantity Scope**: File count and line count constraints are natural engineering guardrails. Generate constraints like "limit your changes to at most N files" or "keep the net line change under M lines". Choose N and M as reasonable engineering bounds -- do NOT copy the exact counts from the gold patch. For example, if the patch touches 2 files, a constraint saying "at most 5 files" is fine; "exactly 2 files" is reverse-engineering.

**10.1 Language & Tone / 10.2 Structure & Template**: These apply to the agent's FINAL REPORT -- the summary it gives the user after completing the task. Natural examples:
- "Summarize your changes in Chinese" or "Write your final explanation in English" (10.1)
- "Use concise, technical language -- no analogies or metaphors" (10.1)
- "Structure your final report as: 1) Root cause analysis, 2) Fix description, 3) Files modified, 4) Test results" (10.2)
- "Provide a markdown table listing each modified file and the reason for the change" (10.2)

### What NOT to generate

- Constraints that are true for ANY coding task (e.g., "verify your changes compile", "test your code")
- Constraints so restrictive they make the task impossible or absurdly difficult
- Constraints so loose they are trivially satisfied by any reasonable attempt
- Constraints that merely restate the problem statement or task requirements
- Constraints that describe what the gold patch does

## Part 2: Composite Constraint Composition

After generating atomic constraints, compose some of them into composite constraints. A composite constraint is a connected subgraph where atomic constraints are nodes and edges represent relationships.

### Edge Types

**AND**: Both constraints must be satisfied simultaneously. Also used as connective glue to keep the subgraph connected. The composite constraint passes only if ALL connected nodes are satisfied.

**THEN**: Constraint A must be satisfied before constraint B. Both must be satisfied AND in the correct order. Wrong order = fail even if both are individually satisfied.

**PRIORITY**: Constraints A and B intentionally conflict. The agent should prioritize A (the "from" node). A satisfied = composite passes regardless of B. A not satisfied = composite fails regardless of B.

### Composition Principles

1. Each atomic constraint may participate in at most ONE composite constraint.
2. Not all atomic constraints need to join a composite. Independent ones remain standalone.
3. A composite must be a connected subgraph -- every node reachable from every other node.
4. A composite can have 2 or more nodes and can mix edge types.
5. Only create composites where the relationship is natural and meaningful. Do not force unrelated constraints into a composite just to hit a quota.
6. The natural_language field must read like something a real user would write. It must NOT reference constraint IDs like "ac_1".

## Output Format

All output text must be in English, including all descriptions, reasons, questions, and natural language fields.

Output a single JSON object:

{
  "atomic_constraints": [
    {
      "id": "ac_1",
      "category_id": "3.1.1",
      "category_name": "Directory-level Constraints",
      "content": "Only modify files within the components/camel-file/ module directory; do not touch other component modules or core framework code."
    }
    // ... only high-quality, natural constraints
  ],
  "composite_constraints": [
    {
      "id": "cc_1",
      "description": "Workflow: reproduce before fixing, verify after fixing.",
      "natural_language": "Before modifying GenericFileConsumer.java, run the existing camel-file unit tests to confirm the idempotent repository leak is reproducible. After implementing the fix, re-run the same tests plus any new regression test to confirm the leak is resolved and no existing behavior is broken.",
      "nodes": ["ac_3", "ac_7", "ac_5"],
      "edges": [
        {
          "from": "ac_3",
          "to": "ac_7",
          "type": "THEN",
          "description": "Must confirm the bug exists before modifying code."
        },
        {
          "from": "ac_7",
          "to": "ac_5",
          "type": "THEN",
          "description": "Must complete the fix before running verification tests."
        }
      ]
    }
    // ... only natural, meaningful composites
  ],
  "skipped_categories": [
    {
      "id": "6.2.1",
      "name": "Path & Filesystem",
      "reason": "This bug is about idempotent repository cleanup logic, not about cross-platform path handling. A filesystem compatibility constraint would be forced and unnatural for this task."
    }
    // ... categories you chose not to instantiate, with brief reasons
  ]
}

### Field Descriptions

For atomic_constraints:
- "id": unique identifier, format "ac_1", "ac_2", etc.
- "category_id": the leaf category ID
- "category_name": the leaf category name
- "content": the concrete constraint text

For composite_constraints:
- "id": unique identifier, format "cc_1", "cc_2", etc.
- "description": short label for what this composite tests
- "natural_language": the complete constraint as a user would naturally express it -- coherent, self-contained, no constraint IDs
- "nodes": all atomic constraint IDs involved
- "edges": connections with "from", "to", "type", "description"

For skipped_categories:
- "id": the candidate category ID that was skipped
- "name": the category name
- "reason": brief explanation of why it was not instantiated

## Important Reminders

- Quality over quantity. 10 excellent constraints are better than 25 mediocre ones.
- Every constraint must pass the "would a senior engineer naturally say this?" test.
- No constraint should block the primary task. The agent must still be able to fix the bug.
- Skip categories freely. The skipped_categories list is expected to be non-empty.
- For PRIORITY edges, the two constraints must genuinely conflict in the context of this task.
- The natural_language field in composites must NOT reference constraint IDs.
- Do not fabricate file paths, class names, or method names. Only reference things visible in the provided task information.

==> prompts/checklist_generation_prompt.txt <==
You are an expert in software engineering evaluation and benchmark design. Your task is to generate a checklist of evaluation items for verifying whether an AI coding agent followed the given engineering constraints while completing a coding task.

## Context

We are building a benchmark to evaluate instruction following in agentic coding. For each coding task, we have:
1. A problem statement that was given to the AI coding agent -- this is the GROUND TRUTH of what the agent was asked to do
2. A set of atomic constraints providing structured metadata (IDs, categories, relationships)
3. A set of composite constraints defining relationships between atomic constraints

Your job is to generate checklist items that evaluate whether the agent followed the constraints. Critically, you must only generate items for constraints that are actually present in the problem statement.

## Task Information

### Repository
{repo}

### Programming Language
{programming_languages}

### Problem Statement (GROUND TRUTH -- the actual instruction given to the agent)
{problem_statement}

## Structural Constraint References

The following atomic and composite constraints were used to construct the problem statement. Use them as structured references for IDs, category metadata, and relationship information. However, the problem statement is authoritative -- if a constraint's details are absent or significantly altered in the problem statement, do not generate a checklist item for it.

### Atomic Constraints
{atomic_constraints}

### Composite Constraints
{composite_constraints}

## Ground Truth Verification Rule

Before generating a checklist item for any atomic constraint, you MUST verify that the constraint's content is reflected in the problem statement. Specifically:

1. **Present and consistent**: The constraint's core requirement appears in the problem statement with matching specificity. -> Generate the checklist item normally.
2. **Present but softened/altered**: The constraint appears but with different details (e.g., a specific path was generalized, a strict requirement was softened). -> Generate the checklist item based on the PROBLEM STATEMENT version, not the atomic constraint version.
3. **Absent**: The constraint's content does not appear in the problem statement at all. -> Do NOT generate a checklist item. Record it in the "skipped_constraints" output.

For composite constraints: if any member atomic constraint is absent from the problem statement, skip the entire composite relationship item and record it in "skipped_constraints".

## Checklist Item Schema

Each checklist item is a JSON object with the following fields:

```json
{{
  "check_id": "c_1",
  "source_constraint_id": "ac_1 or cc_1",
  "relation_type": null or "AND" | "THEN" | "PRIORITY",
  "dependent_check_ids": null or ["c_2", "c_3"],
  "category_id": "5.4.1" or null,
  "category_name": "Required Libraries" or null,
  "question": "Human-readable question about what to check",
  "pass_condition": "Concrete, unambiguous condition for passing",
  "judge": ["rule_name"] or ["llm"] or ["rule_name", "rule_name"],
  "judge_params": [{{...}}] or [null],
  "evidence_type": "git_diff" | "trajectory" | "commit_message"
}}
```

### Field Descriptions

- **check_id**: Unique identifier, format "c_1", "c_2", etc. Assigned sequentially.
- **source_constraint_id**: Which constraint this item evaluates. "ac_X" for atomic constraint items, "cc_X" for composite relationship items.
- **relation_type**: Only for composite relationship items. The edge type being tested: "AND", "THEN", or "PRIORITY". Null for atomic constraint items.
- **dependent_check_ids**: Only for composite relationship items. The check_ids of the atomic constraint items that this relationship item depends on. Null for atomic constraint items.
- **category_id**: Only for atomic constraint items. The taxonomy leaf category ID. Null for composite relationship items.
- **category_name**: Only for atomic constraint items. The taxonomy leaf category name. Null for composite relationship items.
- **question**: A clear, human-readable question that asks whether the constraint was followed. Should be self-contained and understandable without seeing the constraint definition.
- **pass_condition**: A precise, unambiguous description of what constitutes passing. Must be concrete enough for either a rule or an LLM to make a binary judgment.
- **judge**: An array of judge methods. Each element is either a rule template name or "llm". ALL judges in the array must pass for the item to pass (AND logic).
- **judge_params**: An array of parameter objects, one per judge. Must exactly match the parameter schema of the corresponding rule template. Use null for "llm" judges.
- **evidence_type**: What evidence is needed to evaluate this item. The evaluation engine will ONLY pass the specified evidence type to the judge, so choose carefully.

## Available Evidence Types

1. **git_diff**: The git diff of the agent's changes. Contains: list of modified files with paths, status (added/modified/deleted), added lines, deleted lines, diff text; plus aggregate stats (file counts, line counts). Use for checking WHAT code was changed.

2. **trajectory**: The ordered sequence of all actions the agent took. Contains: step number, tool name, command text, command output, timestamps. Use for checking HOW or IN WHAT ORDER the agent worked.

3. **commit_message**: The commit message(s) the agent wrote. Use for checking commit conventions. **Note**: Many agent workflows do not produce git commits, so commit_message evidence may be empty or unavailable. If the constraint is about the agent's final report, explanation, or summary of changes, prefer "trajectory" as the evidence type -- the agent's textual output typically appears in the final assistant messages within the trajectory.

## Critical Evidence Format Details

The evaluation engine pre-processes raw evidence before passing it to judges. You MUST understand these formats to write correct judge parameters.

### git_diff format details
- **added_lines**: Lines added in the diff with the leading `+` prefix ALREADY STRIPPED. The text contains only the line content itself. For example, if the raw diff line is `+from foo import bar`, the added_lines text will contain `from foo import bar` (no `+`).
- **deleted_lines**: Lines removed in the diff with the leading `-` prefix ALREADY STRIPPED. Same rule as added_lines.
- **all_diff**: The complete raw diff text INCLUDING `diff --git`, `---`, `+++` headers, `@@` hunk markers, and `+`/`-` prefixes on changed lines. File paths appear in `diff --git a/path b/path` lines.

**Key implication for regex_match**: When writing regex patterns for `added_lines` or `deleted_lines` targets, do NOT include `^\+` or `^-` anchors -- the prefixes are already removed. When writing patterns for `all_diff` target, the full raw diff format is available including `+`/`-` prefixes and file path headers.

**Key implication for regex_match on added_lines/deleted_lines**: These contain the ENTIRE line that was changed, not just the newly introduced portion. In a git diff, when a line is modified, the old version appears in deleted_lines and the new version appears in added_lines -- both as complete lines. This means if a line originally contained `dict` and was changed to add `SuiteParameterDict`, BOTH `deleted_lines` and `added_lines` will contain `dict`. Therefore, regex_match on added_lines/deleted_lines CANNOT reliably distinguish between content that was already present before the change and content that was newly introduced. For semantic judgments about what was truly "new" vs "preserved", use "llm" instead.

### trajectory format details
The trajectory is normalized into a sequence of steps. Each step has:
- **tool_name**: The actual tool identifier used by the agent. Common tool names in Claude Code agents are: `Bash`, `Read`, `Edit`, `MultiEdit`, `Grep`, `Task`, `TodoWrite`, `WebFetch`. Other agent frameworks may use different tool names.
- **command**: A normalized text representation of what the tool did. Examples:
  - Bash tool: the shell command itself, e.g. `cd /testbed && python -m pytest tests/ -v`
  - Read tool: `read /path/to/file`
  - Edit/MultiEdit tool: `edit /path/to/file` or `multi_edit /path/to/file (3 edits)`
  - Grep tool: `grep 'pattern' /path`
  - Task tool: `task: description text`
- **output**: The tool's output text (may be truncated for long outputs)

**Key implication for action_sequence and command_presence**: When specifying action strings to match, use substrings that will actually appear in the normalized tool_name or command fields. Do NOT use abstract action names like `file_edit` -- instead use tool names (`Edit`, `MultiEdit`) or command substrings (`edit`, `multi_edit`) that appear in the normalized trajectory. For file inspection actions, use the file path as the match string (e.g., `src/main.py`). For shell commands, use the command name (e.g., `pytest`, `python`, `npm test`).

## Available Rule Templates

Use rule templates whenever a constraint can be evaluated programmatically. Only fall back to "llm" when the constraint requires semantic understanding that rules cannot capture.

### 1. path_filter
**What it checks**: Whether modified file paths comply with whitelist or blacklist rules.
**When to use**: Constraints about which files or directories can/cannot be modified.
**evidence_type**: git_diff
**params schema**:
```json
{{
  "mode": "whitelist" | "blacklist",
  "patterns": ["src/components/", "*.py"],
  "match_type": "prefix" | "glob"
}}
```
- whitelist: ALL modified files must match at least one pattern
- blacklist: NO modified file may match any pattern
- prefix: file path starts with the pattern string
- glob: fnmatch-style matching (supports *, ?, [])

### 2. file_count
**What it checks**: Whether the number of files changed meets a threshold.
**When to use**: Constraints limiting how many files can be modified, added, or deleted.
**evidence_type**: git_diff
**params schema**:
```json
{{
  "scope": "total" | "added" | "deleted" | "modified",
  "min": 1,
  "max": 3
}}
```
- min and max are both optional, but at least one must be present

### 3. line_count
**What it checks**: Whether line change counts meet a threshold.
**When to use**: Constraints limiting the volume of code changes.
**evidence_type**: git_diff
**params schema**:
```json
{{
  "scope": "added" | "deleted" | "net",
  "min": 0,
  "max": 50
}}
```
- net = added lines minus deleted lines
- min and max are both optional, but at least one must be present

### 4. command_presence
**What it checks**: Whether a specific command appeared or did not appear in the trajectory.
**When to use**: Constraints requiring or forbidding specific tool/command usage.
**evidence_type**: trajectory
**params schema**:
```json
{{
  "command": "go test",
  "expect": "present" | "absent",
  "min_count": 1
}}
```
- Matching is by substring against the normalized command text and tool_name: "go test" matches "go test ./graphql/... -v", "pytest" matches a Bash command containing "pytest"
- min_count is optional (default 1), only meaningful when expect="present"

### 5. command_arg_check
**What it checks**: Whether a command was invoked with or without a specific argument/flag.
**When to use**: Constraints about required or forbidden flags on specific commands.
**evidence_type**: trajectory
**params schema**:
```json
{{
  "command": "git commit",
  "arg": "--signoff",
  "expect": "present" | "absent",
  "match_scope": "all" | "any"
}}
```
- Finds all trajectory entries whose command contains "command" (substring)
- Checks whether "arg" appears in each matched command string
- "all": every invocation must satisfy; "any": at least one must satisfy

### 6. action_sequence
**What it checks**: Whether actions occurred in the correct order in the trajectory.
**When to use**: Constraints about workflow ordering (e.g., test before fix, fix before verify).
**evidence_type**: trajectory
**params schema**:
```json
{{
  "actions": ["pytest", "edit", "pytest"],
  "strict": false
}}
```
- Subsequence matching: finds actions[0], then actions[1] after that position, etc.
- Each action matches against the normalized command text and tool_name by substring
- **Use real tool names or command substrings**: e.g., `"edit"` (matches Edit/MultiEdit tool commands), `"pytest"` (matches Bash commands containing pytest), `"src/main.py"` (matches Read/Edit commands on that file). Do NOT use abstract names like `"file_edit"`, `"run_tests"`, or `"inspect_code"` -- these do not exist in the normalized trajectory.
- strict=false (default): only requires correct relative order
- strict=true: no repeated same-type actions between consecutive required actions

### 7. import_check
**What it checks**: Whether a specific, named module/package is imported or not imported in newly added code.
**When to use**: Constraints about required or prohibited library imports where you know the exact module name.
**Limitation**: The `module` parameter must be a specific module name (e.g., `"requests"`, `"numpy"`, `"lodash"`). It does NOT support wildcards or glob patterns. You cannot use `"*"` to mean "any module". If the constraint is "do not introduce any new dependency" (without naming specific modules), use "llm" instead, or combine import_check for known likely candidates with file_count or path_filter on dependency manifest files.
**evidence_type**: git_diff
**params schema**:
```json
{{
  "module": "requests",
  "expect": "present" | "absent",
  "language": "python" | "go" | "javascript" | "typescript" | "java" | "c" | "cpp"
}}
```
- Only checks ADDED lines in the diff
- Uses language-specific import syntax patterns

### 8. regex_match
**What it checks**: Whether a regex pattern matches in a specified text source.
**When to use**: General-purpose pattern matching when other rules don't fit but the check is still pattern-based.
**evidence_type**: must be consistent with target -- git_diff for added_lines/deleted_lines/all_diff, trajectory for trajectory_text, commit_message for commit_message
**params schema**:
```json
{{
  "pattern": "console\\.log",
  "target": "added_lines" | "deleted_lines" | "all_diff" | "trajectory_text" | "commit_message",
  "expect": "match" | "no_match"
}}
```
- target determines the text to search within
- evidence_type must match target:
  - "added_lines", "deleted_lines", "all_diff" -> evidence_type: "git_diff"
  - "trajectory_text" -> evidence_type: "trajectory"
  - "commit_message" -> evidence_type: "commit_message"

**Reminder**: `added_lines` and `deleted_lines` have the `+`/`-` prefix already stripped. Do NOT write patterns like `^\+.*foo` -- write `foo` directly. Use `all_diff` if you need to match raw diff syntax including `+`/`-` prefixes or file path headers.

**Reminder**: `added_lines` contains complete changed lines, not just the newly added portion. If a line was modified (not purely inserted), both the old and new versions of the entire line appear in deleted_lines and added_lines respectively. Regex on added_lines cannot distinguish preserved content from truly new content. For such semantic distinctions, prefer "llm".

## Instructions

### Step 1: Verify Constraints Against Problem Statement

Read the problem statement carefully. For each atomic constraint, determine whether its content is reflected in the problem statement:
- If present and consistent -> proceed to generate a checklist item
- If present but altered -> generate the item based on the problem statement version
- If absent -> skip and record in skipped_constraints

### Step 2: Generate Atomic Constraint Items

For each verified atomic constraint, generate exactly one checklist item:

1. **Prefer rule templates over LLM**: If a constraint can be evaluated -- even partially -- by rule templates, use them. Only use "llm" when the constraint fundamentally requires semantic understanding (e.g., "code is well-structured", "explanation is clear", "error handling follows the existing pattern").

2. **Combine multiple rules when needed**: If one constraint requires multiple checks, list multiple rule names in the "judge" array with corresponding params. For example, "only modify files in src/ and do not add new files" needs both path_filter and file_count.

3. **Be precise with params**: Every param must exactly match the schema defined above. Do not invent new fields. Do not omit required fields.

4. **Choose evidence_type carefully**: The evaluation engine will ONLY pass the evidence type you specify. If judge uses git_diff-based rules, evidence_type must be "git_diff". If judge uses trajectory-based rules, evidence_type must be "trajectory". For "llm" judges, choose the single most relevant evidence type.

5. **Write clear questions and pass_conditions**: The question should be a natural yes/no question. The pass_condition should be specific enough that anyone reading it would reach the same pass/fail conclusion given the evidence.

6. **Respect evidence format when writing rule params**: Remember that added_lines/deleted_lines have `+`/`-` prefixes stripped, action_sequence must use real tool names or command substrings from the normalized trajectory, and import_check requires a specific module name (no wildcards).

### Step 3: Generate Composite Relationship Items

For each composite constraint whose ALL member atomic constraints passed Step 1 verification, generate exactly one relationship checklist item:

- **source_constraint_id**: "cc_X"
- **relation_type**: The primary edge type of the composite ("AND", "THEN", or "PRIORITY")
- **dependent_check_ids**: The check_ids of all member atomic items
- **category_id** and **category_name**: Always null
- **judge selection guidance**:
  - THEN relationships: prefer "action_sequence" when ordering is observable in the trajectory; use "llm" when the ordering involves non-command actions (e.g., "understand before modifying"). When using action_sequence, use real tool names or command substrings (e.g., `"pytest"`, `"edit"`, `"grep"`) -- not abstract action labels.
  - PRIORITY relationships: use "llm" (requires understanding which constraint the agent prioritized when they conflict)
  - AND relationships: if the only requirement is that all members are satisfied simultaneously, the relationship is implicitly tested by the member items; focus the relationship item on any additional coupling or co-occurrence requirement described in the composite's natural_language

### Step 4: Self-Check

Before outputting, verify:
- Every verified atomic constraint has exactly one checklist item
- Every verified composite constraint has exactly one relationship item
- All dependent_check_ids refer to valid check_ids
- All judge_params exactly match the schema of their judge type
- evidence_type is consistent with the chosen judge (especially for regex_match targets)
- No duplicate check_ids
- check_ids are sequential: c_1, c_2, c_3, ...
- regex_match patterns for added_lines/deleted_lines do NOT contain `^\+` or `^-` anchors
- action_sequence actions use real tool names or command substrings, NOT abstract labels like "file_edit"
- import_check module values are specific module names, NOT wildcards like "*"

## Output Format

All output text must be in English, including all descriptions, reasons, questions, and natural language fields.

Output a single JSON object:

```json
{{
  "checklist": [
    // all checklist items, atomic items first, then relationship items
  ],
  "skipped_constraints": [
    {{
      "id": "ac_X or cc_X",
      "name": "...",
      "reason": "Brief explanation of why this constraint was skipped."
    }}
    // include both skipped atomic and skipped composite constraints
  ]
}}
```

Output ONLY the JSON. No explanation, no commentary, no markdown fences around the JSON.

==> prompts/error_attribution_prompt.txt <==
You are an expert analyst for an agentic coding benchmark called SWE-Compass. Your task is to determine WHY a coding agent failed to comply with a specific constraint.

## Error Categories (Rubrics)

You must classify the root cause into exactly ONE of the following categories:

### E1: Constraint Not Perceived
The agent did not notice or register the constraint at all. It shows no evidence of attempting to address this constraint in its behavior.
- E1.1: Constraint buried in long context -- the constraint appeared in a less prominent position and was likely overlooked
- E1.2: Constraint expressed implicitly/indirectly -- the constraint was not stated as a direct instruction but implied
- E1.3: Context lost across turns -- the constraint was given earlier but forgotten in subsequent actions

### E2: Constraint Misunderstood
The agent noticed the constraint but interpreted it incorrectly. Its behavior shows an attempt to comply, but based on a wrong understanding of what was required.
- E2.1: Scope misinterpretation -- misunderstood which files/modules/components the constraint applies to
- E2.2: Negation or conditional logic error -- misread "do not X" or "only if Y then X" type instructions
- E2.3: Technical term ambiguity -- interpreted a technical term or phrase differently from the intended meaning

### E3: Constraint Perceived but Deprioritized
The agent understood the constraint but chose to violate it in favor of another goal (e.g., making tests pass, simplifying code, completing the task faster).
- E3.1: Functional correctness over constraint -- violated constraint to achieve a working solution
- E3.2: Efficiency/simplicity over constraint -- took a shortcut that conflicts with the constraint
- E3.3: Inter-constraint conflict -- two constraints conflicted and the agent sacrificed this one

### E4: Execution Capability Limitation
The agent understood the constraint and attempted to comply, but failed due to insufficient technical ability to carry out the required action correctly.
- E4.1: Coding ability insufficient -- understood the requirement but produced incorrect implementation
- E4.2: Tool usage error -- attempted the right action but used tools/commands incorrectly
- E4.3: Multi-step execution gap -- planned correctly but missed steps during execution

### E5: Scaffold/Environment Interference
The constraint violation was caused or significantly contributed to by the scaffold framework, context management, or environment limitations rather than the model's own decision.
- E5.1: Context window truncation -- constraint was likely removed by the scaffold's context management
- E5.2: System prompt override -- scaffold's built-in instructions conflicted with the user constraint
- E5.3: Tool/API format limitation -- the scaffold's tool interface made compliance difficult or impossible

### E6: Partial Compliance
The agent partially satisfied the constraint but not fully enough to pass the check.
- E6.1: Main logic compliant, edge case missed -- core behavior is correct but boundary cases violate
- E6.2: Direct compliance, indirect violation -- directly follows the rule but indirectly violates through side effects
- E6.3: Incomplete execution -- started to comply but did not finish for all required locations/cases

## Output Format

Return ONLY a JSON object (no markdown, no explanation outside the JSON):
{
  "primary_cause": "E1|E2|E3|E4|E5|E6",
  "sub_cause": "E1.1|E1.2|...|E6.3",
  "confidence": "high|medium|low",
  "reasoning": "2-3 sentences explaining why you chose this category, referencing specific evidence from the judge's reasoning and the constraint text."
}

## Important Rules
1. Choose exactly ONE primary cause. If multiple seem applicable, choose the ROOT cause (the earliest point of failure in the chain).
2. Use "high" confidence when the judge reasoning clearly points to one category. Use "medium" when you need to infer. Use "low" when the evidence is ambiguous.
3. Base your analysis on: (a) the constraint text as written in the query, (b) the judge's reasoning about what the agent did wrong.
4. Do NOT speculate about what happened if the judge reasoning does not provide evidence. If unclear, pick the most likely category and mark confidence as "low".
5. Return ONLY the JSON object. No other text.

==> prompts/llm_judge_prompt.txt <==
You are an expert evaluator for an agentic coding benchmark. Your task is to determine whether a specific constraint was followed by an AI coding agent.

## Constraint to Evaluate

**Question**: {check_item.get('question', '')}

**Pass Condition**: {check_item.get('pass_condition', '')}

## Evidence

The following is the relevant evidence from the agent's execution:

```
{evidence_text}
```

## Important Context for Evaluation

1. **Git diff represents the COMPLETE changeset.** The git diff shown above (if provided) contains ALL changes made by the agent. If a file does not appear in the diff, it was NOT modified or created by the agent. You can use this to confirm or deny claims about what was or wasn't changed.

2. **Build steps are prerequisites, not excessive scope.** For compiled languages (C, C++, Java, Go, Rust, etc.), running `make`, `mvn compile`, `gradle build`, or similar build commands is a NECESSARY prerequisite before running tests. Do not penalize the agent for building the project as part of its verification process.

3. **Conditional constraints.** If the pass condition is phrased as "if X, then Y" (e.g., "if a commit was created, it should be atomic"), evaluate it as a logical conditional:
   - If the precondition (X) is clearly NOT met (e.g., no commit exists), the constraint is **satisfied** (vacuously true), and you should mark it as passed.
   - Only mark as failed if the precondition IS met but the consequent is NOT.

4. **Agent's final report.** If the evidence includes a "FINAL ASSISTANT REPORT" section, treat it as the agent's own summary of what it did. Cross-reference its claims against other evidence (git diff, trajectory) when available, but do not dismiss it outright.

## Instructions

Based on the evidence above, determine whether the pass condition is met.

- Answer with a JSON object: {{"passed": true/false, "reasoning": "brief explanation"}}
- Be objective and fair: mark as passed if the evidence reasonably demonstrates the condition is met. Do not require evidence beyond what is provided -- evaluate based on what IS available.
- If the evidence is genuinely insufficient (not merely incomplete in one dimension while conclusive in another), mark as failed with an explanation.

Output ONLY the JSON object, nothing else.

==> prompts/query_generation_prompt.txt <==
You are an experienced software developer who is about to assign a coding task to an AI coding agent. Your task is to write a natural, realistic user instruction that combines the task description with engineering constraints, as if you were typing it into Claude Code, Cursor, or a similar agentic coding tool.

## Context

We are constructing a benchmark for evaluating instruction following in agentic coding. We have:
1. A coding task (bug fix / feature addition) with its problem description
2. A set of engineering constraints that the agent should follow while completing the task

We need to combine these into a single, natural user query where the task description is written as prose and the constraints are listed as clear, separable items.

## Input

### Problem Statement (from the original task)
{problem_statement}

### Independent Atomic Constraints
These are standalone constraints that are NOT part of any composite constraint. Each should appear in the final query as a separate constraint item.

{independent_constraints}

### Composite Constraints
These are groups of related constraints expressed as natural language instructions. Each composite constraint's natural_language field already combines its member atomic constraints into a coherent instruction. Use the natural_language field directly as one constraint item.

{composite_constraints}

## Instructions

Write a user query that has two clear parts:

### Part 1: Task Description (prose)
Start with a natural prose description of what needs to be done -- the bug to fix, the feature to add, or the refactor to perform. This should:
- Be written as a real developer would describe the task
- Provide enough context for the agent to understand the problem
- Flow naturally, in 1-3 paragraphs
- NOT include the constraints yet -- just the task itself

### Part 2: Constraints (listed items)
After the task description, list the constraints as clearly separable items. Follow these rules:

1. **One item per independent constraint, one item per composite constraint**. Each independent atomic constraint becomes its own item. Each composite constraint's natural_language becomes one item (do NOT break composites into their member atomics -- the natural_language already integrates them).

2. **Use a simple numbered list or dash list**. Each item should be self-contained and removable without breaking the others.

3. **Preserve full specificity**: Every concrete detail from the input constraints must appear in the output items. This includes: specific file/directory paths, specific command names and flags, specific configuration option names, specific assertion requirements, specific tool names, specific behavioral conditions, specific function/class/method names. Do NOT summarize, generalize, or compress. If a constraint mentions `./mvnw clean install -Dquickly`, that exact command must appear. If it mentions `idempotent=true, idempotentEager=true, and maxMessagesPerPoll`, all three must appear.

4. **Light rephrasing is allowed** for readability, but the information content and specificity level must remain identical to the input.

5. **Do NOT add new constraints**. Only include constraints from the provided inputs.

6. **Do NOT include the gold patch or solution hints**. Constraints should describe rules and expectations, not the answer.

7. **Transition naturally** from the prose task description to the constraint list. A simple lead-in sentence like "Please follow these constraints:" or "While working on this, keep the following in mind:" is fine.

## Output Format

All output text must be in English, including all descriptions, reasons, questions, and natural language fields.

Output the user query as plain text. Nothing else -- no JSON wrapper, no explanation, no metadata. The format should look roughly like:

```
[1-3 paragraphs of task description in natural prose]

[Short transition sentence]

1. [First constraint item]
2. [Second constraint item]
3. [Third constraint item]
...
```

The total length will vary based on the number and complexity of constraints. Clarity and completeness take priority over brevity.

==> prompts/subset_selection_prompt.txt <==
You are an expert in software engineering practices and agentic coding evaluation. Your task is to analyze a coding task and determine which engineering constraint categories are applicable to it.

## Context

We are building a benchmark to evaluate how well AI coding agents follow engineering constraints during agentic coding tasks. For each coding task, we need to select which constraint categories are relevant, so that we can later generate specific constraint instances for those categories.

## Constraint Taxonomy

Below is the complete taxonomy of engineering constraints in JSON format. Each leaf category (the deepest level with a "description" field) is the finest granularity. Your job is to select which leaf categories are applicable to the given task.

{constraint_taxonomy}

## Input

You will receive the following information about a coding task:

### Repository
{repo}

### Programming Language
{programming_languages}

### Problem Statement
{problem_statement}

### Patch
The following is the complete diff of the gold-standard fix for this task. Use it to understand what files are involved, what kind of changes are made, and what code areas are affected. Do NOT use it to reverse-engineer constraints that exactly match the patch (e.g., do not set the EXACT same count as the patch). Instead, use it to judge which categories of constraints would be reasonable for this task.

{patch}

### Project Context (from DeepWiki)
The following is the DeepWiki documentation for this repository. It may be lengthy. Focus on extracting: (1) the project's tech stack and core dependencies, (2) module architecture and directory structure, (3) engineering practices if mentioned, (4) infrastructure and external services. Ignore irrelevant sections.

{repo_context}

## Instructions

1. Read all the input information carefully. For long inputs (patch, DeepWiki), focus on extracting the key signals relevant to constraint selection rather than reading every line in detail.

2. For each leaf category in the taxonomy, determine whether it is applicable to this task. A category is applicable if:
   - The task's nature makes this type of constraint meaningful (e.g., "Test Coverage Requirements" is applicable to a bug fix task)
   - The project's tech stack or practices make this type of constraint relevant (e.g., "Type Safety Restrictions" is relevant for a TypeScript project)
   - The modification involved could reasonably be subject to this type of constraint (e.g., "Injection Prevention" is relevant if the patch touches input handling code)

3. Do NOT select a category just because it could theoretically apply to any task. For example:
   - "Platform Compatibility" should NOT be selected if the task is a simple Python logic fix with no file/path/encoding operations
   - "Performance Requirements" should NOT be selected if the task is a UI text change
   - "Concurrency & Synchronization Strategy" should NOT be selected if the task has nothing to do with concurrent code

4. DO select categories that are clearly relevant even if the task description doesn't explicitly mention them. For example:
   - "Error Handling" should be selected if the patch modifies exception-handling code, even if the issue description doesn't mention error handling
   - "Lint & Formatter Tools" should be selected if the project uses a known linter (visible in project context), even if not mentioned in the issue

5. The following categories require special attention because they are often overlooked despite being broadly applicable to most coding tasks. Evaluate each of them carefully before deciding to skip:

   - **Tool Selection (1.1) and Call Parameters (1.2)**: Think from the USER's perspective -- users don't know the agent's internal tool names. They give commands like "use grep to search", "don't use force push", "run tests with verbose output". Select these categories when the task involves operations where a user might naturally specify preferred commands, forbidden commands, or required/forbidden flags.

   - **Commit Convention (2.4)**: Select this category for any task where the agent will produce code changes that should be committed. Commit message format, commit granularity, and pre-commit checks are standard engineering practices. Do NOT skip this category just because it "applies to any task" -- it has specific, instantiable conventions (Conventional Commits, signed-off-by, scope tags, etc.) that vary by project.

   - **Quantity Scope (3.2)**: File count and line count constraints are natural engineering guardrails (e.g., "keep this change minimal", "don't touch more than N files"). These are applicable to most code modification tasks. Do NOT avoid this category due to the "no reverse-engineering from patch" rule -- that rule means don't set the EXACT same count as the patch, not that quantity constraints are forbidden entirely.

   - **Language & Tone (10.1) and Structure & Template (10.2)**: Consider the agent's FINAL REPORT to the user after completing the task. Users often want the agent to summarize its work in a specific language, tone, or structure (e.g., "explain in Chinese", "use a bullet-point summary", "structure your report as: root cause -> fix -> impact -> test results"). Select these when the task involves reporting back to the user.

6. For categories under "Workflow & Behavior" and "Output Format & Reporting", consider whether they are meaningful given the task type. Most agentic coding tasks involve tool use and multi-step workflows, so many of these categories will be broadly applicable -- but still skip those that are clearly irrelevant to the specific task.

## Output Format

All output text must be in English, including all descriptions, reasons, questions, and natural language fields.

Output a JSON object with a single key "selected_categories" containing an array of objects. Each object has three fields:
- "id": the leaf category ID (e.g., "1.1.1", "5.1.4")
- "name": the leaf category name
- "reason": a single sentence explaining why this category is applicable to this task

Only include applicable categories. Do NOT include categories that are not relevant.

Example output structure:

{
  "selected_categories": [
    {
      "id": "1.1.1",
      "name": "Tool Preference & Substitution",
      "reason": "Python project using pytest; tool preferences for search and test execution are relevant."
    },
    {
      "id": "2.1.1",
      "name": "Task-level Order",
      "reason": "Bug fix task requiring reproduction before modification."
    },
    {
      "id": "4.2.1",
      "name": "Naming Style",
      "reason": "Python project where snake_case conventions apply to new code."
    }
  ]
}
